Randomised Splitting Methods and Stochastic Gradient Descent

We explore an explicit link between stochastic gradient descent using common batching strategies and splitting methods for ordinary differential equations. From this perspective, we introduce a new minibatching strategy (called Symmetric Minibatching Strategy) for stochastic gradient optimisation which shows greatly reduced stochastic gradient bias (from $\mathcal{O}(h^2)$ to $\mathcal{O}(h^4)$ in the optimiser stepsize $h$), when combined with momentum-based optimisers. We justify why momentum is needed to obtain the improved performance using the theory of backward analysis for splitting integrators and provide a detailed analytic computation of the stochastic gradient bias on a simple example. Further, we provide improved convergence guarantees for this new minibatching strategy using Lyapunov techniques that show reduced stochastic gradient bias for a fixed stepsize (or learning rate) over the class of strongly-convex and smooth objective functions. Via the same techniques we also improve the known results for the Random Reshuffling strategy for stochastic gradient descent methods with momentum. We argue that this also leads to a faster convergence rate when considering a decreasing stepsize schedule. Both the reduced bias and efficacy of decreasing stepsizes are demonstrated numerically on several motivating examples.

==> README-MCOM-OVERLEAF.TXT <==
%-----------------------------------------------------------------------------
% Beginning of README-MCOM-OVERLEAF.TXT
%-----------------------------------------------------------------------------

                    AMERICAN MATHEMATICAL SOCIETY
                          201 Charles Street
                   Providence, RI  02904-2294  USA

This version of the README file has been adapted for use of the AMS templates
on Overleaf (https://www.overleaf.com) or a similar online LaTeX editor.

AMS JOURNAL STYLE PACKAGE
-------------------------

This package contains files to help authors use AMS-LaTeX to prepare a
journal article for publication at the AMS.  We assume that you are using
Overleaf (https://www.overleaf.com) or a similar online LaTeX editor.

We also assume that you are familiar with LaTeX and AMS-LaTeX document
structuring commands such as \section, \footnote, \newtheorem, etc., and
with the techniques for inputting math expressions.

1) This package contains the following files.

general files

    README-MCOM-OVERLEAF.TXT         overview of journal package (this file)

journal-specific files

    mcom-l.cls         document class file
    mcom-l-template.tex  template file
    mcom_sample.tex     journal sample article

2) Start your article by renaming the template file mcom-l-template.tex to
<uniquename>.tex via the Overleaf Project Menu, using a distinct name 
(perhaps your last name) in place of <uniquename>.

Fill in the top matter (title, author(s), etc.) following the instructions
that appear as comments in the file.  Input the text of the article
between \begin{document} and \end{document}.

3) More detailed instructions are given in the files instr-l.pdf and
handbk.pdf.  These manuals are also available via the web from
     ftp://ftp.ams.org/pub/author-info/documentation/amslatex/instr-l.pdf
and  ftp://ftp.ams.org/pub/author-info/documentation/handbk.pdf
respectively.  The handbook includes a checklist to be consulted, before
keyboarding your manuscript, in order to avoid the most common problems,
and detailed instructions for submitting your files to the AMS.

4) If your article will contain graphics, print out, or view on screen,
the file creating-graphics.pdf and read it.  This file contains general
and specific guidelines for preparation of graphics (line art,
photographs, and other forms of illustrations) in a manner that will
ensure their accurate reproduction in print and on-line.

5) To view the sample article, choose 'Set as Main File' for
mcom_sample.tex in the Overleaf Project Menu.

Do NOT use the sample article as a "starter" for your article.  Use
the template file instead.  The sample article should be used only for
your reference.

To return to your article, choose 'Set as Main File' for <uniquename>.tex.
This will compile the project using this file instead of the sample file.

6) Various technical and administrative information can be found in the
AMS Author FAQ:
    http://www.ams.org/authors/author-faq.html
This document contains information on various topics that have been the
subject of questions to our Technical Support Group, as well as links
to other useful web pages, including the page with instructions for
submitting files when your article is ready.


Should you have any technical questions that aren't answered by the FAQ,
please contact our Technical Support Group.  The most effective method
is to send electronic mail to tech-support@ams.org, including a concise
statement of the problem, along with (if appropriate) a brief file that
illustrates the problem and the log of your attempt to LaTeX the file.
If e-mail is not an option, you can call 800-321-4AMS (800-321-4267,
in the U.S. or Canada) or 401-455-4	080, or write to Technical Support,
Publications Technical Group, AMS, 201 Charles Street, Providence,
RI 02904-2294.

[2016/01/06, readme-mcom-overleaf.txt]
%-----------------------------------------------------------------------------
% End of README-MCOM-OVERLEAF.TXT
%-----------------------------------------------------------------------------

